Quantum soft likelihood function based on ordered weighted average operator

Quantum theory is the focus of current research. Likelihood functions are widely used in many fields. Because the classic likelihood functions are too strict for extreme data in practical applications, Yager proposed soft ordered weighted average (OWA) operator. In the quantum method, probability is represented by Euler's function. How to establish a connection between quantum theory and OWA is also an open question. This article proposes OWA opreator under quantum theory, and discusses the relationship between quantum soft OWA operater and classical soft OWA operator through some examples. Similar to other quantum models, this research has more extensive applications in quantum information.

==> ______1.csv <==
,Likelihood,
0.05,0.2231+0.0725i,
0.1,0.2297+0.0198i,
0.15,0.2369-0.0563i,
0.2,0.2498-0.1266i,
0.25,0.2728-0.1771i,
0.3,0.3036-0.2028i,
0.35,0.3387-0.2033i,
0.4,0.3745-0.181i,
0.45,0.4089-0.1391i,
0.5,0.4409-0.0817i,
0.55,0.4695-0.0121i,
0.6,0.4948+0.0663i,
0.65,0.5166+0.1515i,
0.7,0.5355+0.2412i,
0.75,0.5515+0.3334i,
0.8,0.565+0.4273i,
0.85,0.5765+0.5214i,
0.9,0.586+0.6154i,
0.95,0.5937+0.7083i,

